Uconnect: Synergistic Spectral CT Reconstruction with U-Nets Connecting the Energy bins

Spectral computed tomography (CT) offers the possibility to reconstruct attenuation images at different energy levels, which can be then used for material decomposition. However, traditional methods reconstruct each energy bin individually and are vulnerable to noise. In this paper, we propose a novel synergistic method for spectral CT reconstruction, namely Uconnect. It utilizes trained convolutional neural networks (CNNs) to connect the energy bins to a latent image so that the full binned data is used synergistically. We experiment on two types of low-dose data: simulated and real patient data. Qualitative and quantitative analysis show that our proposed Uconnect outperforms state-of-art model-based iterative reconstruction (MBIR) techniques as well as CNN-based denoising.

==> realdata_psnr_ASSIST_100keV.txt <==
beta/max_beta, PSNR
0.24444444, 31.94928299
0.2972973, 32.90637124
0.36666667, 33.68071432
0.44, 33.97362114
0.48888889, 33.95626816
0.55, 33.79053839
0.62857143, 33.45429279
0.73333333, 32.9309969
1.0, 31.63806499


==> realdata_psnr_ASSIST_120keV.txt <==
beta/max_beta, PSNR
0.23636364, 32.20480995
0.27659574, 32.98460896
0.325, 33.67780967
0.37142857, 34.09386105
0.43333333, 34.32772799
0.47272727, 34.33396628
0.57777778, 34.03947138
0.74285714, 33.24290849
1.0, 32.00492434


==> realdata_psnr_ASSIST_140keV.txt <==
beta/max_beta, PSNR
0.2, 32.05267851
0.23333333, 32.81045854
0.28, 33.64306412
0.35, 34.38463862
0.4, 34.59091717
0.46666667, 34.5775638
0.56, 34.25580123
0.7, 33.54895092
1.0, 32.06836651


==> realdata_psnr_ASSIST_40keV.txt <==
beta/max_beta, PSNR
0.1875, 29.33142466
0.21428571, 30.06110224
0.25, 30.73002196
0.3, 31.15839634
0.375, 31.15724936
0.5, 30.64476447
0.6, 30.21226901
0.75, 29.67388307
1.0, 29.06723816


==> realdata_psnr_ASSIST_60keV.txt <==
beta/max_beta, PSNR
0.24, 30.73349927
0.3, 31.91116633
0.34285714, 32.49343848
0.4, 32.93070833
0.48, 33.03586736
0.6, 32.62378034
0.75, 31.86777752
0.85714286, 31.33745508
1.0, 30.69232094


==> realdata_psnr_ASSIST_80keV.txt <==
beta/max_beta, PSNR
0.2, 30.93842756
0.24242424, 31.9402839
0.29090909, 32.79386714
0.35555556, 33.42690643
0.4, 33.57590456
0.45714286, 33.53265002
0.53333333, 33.24151592
0.72727273, 32.17350427
1.0, 30.78778316


==> realdata_psnr_JTV_100keV.txt <==
beta/max_beta, PSNR
0.21428571, 31.41550066
0.28571429, 33.06068842
0.35714286, 34.11734721
0.42857143, 34.55042387
0.5, 34.48938438
0.57142857, 34.14101171
0.71428571, 33.16716963
0.85714286, 32.21438599
1.0, 31.370456


==> realdata_psnr_JTV_120keV.txt <==
beta/max_beta, PSNR
0.24, 31.95045456
0.28, 32.77796345
0.32, 33.45743866
0.4, 34.31957878
0.48, 34.57059678
0.56, 34.38288671
0.64, 33.96614994
0.8, 32.94800673
1.0, 31.76028073


==> realdata_psnr_JTV_140keV.txt <==
beta/max_beta, PSNR
0.19230769, 31.52726817
0.23076923, 32.43822659
0.30769231, 33.82208133
0.38461538, 34.53432733
0.46153846, 34.66722984
0.53846154, 34.41063863
0.61538462, 33.95924679
0.76923077, 32.91595654
1.0, 31.48969826


==> realdata_psnr_JTV_40keV.txt <==
beta/max_beta, PSNR
0.18333333, 30.0462875
0.21666667, 31.60510696
0.25, 32.86464046
0.28333333, 33.71210315
0.33333333, 34.20239332
0.4, 33.96591917
0.5, 33.10805093
0.66666667, 31.8112235
1.0, 30.11726441


==> realdata_psnr_JTV_60keV.txt <==
beta/max_beta, PSNR
0.22222222, 31.701498
0.27777778, 33.27778554
0.33333333, 34.33128435
0.38888889, 34.80040797
0.44444444, 34.8057525
0.55555556, 34.14373118
0.66666667, 33.28303749
0.83333333, 32.12856626
1.0, 31.17485914


==> realdata_psnr_JTV_80keV.txt <==
beta/max_beta, PSNR
0.23333333, 31.79102994
0.26666667, 32.63917902
0.33333333, 33.92567516
0.4, 34.58956694
0.46666667, 34.69111121
0.53333333, 34.43299719
0.66666667, 33.5271801
0.8, 32.59465974
1.0, 31.38346507


==> realdata_psnr_Uconnect_100keV.txt <==
beta/max_beta, PSNR
0.16666666666666666, 37.4698713
0.25, 37.76665566
0.3333333333333333, 37.91917661
0.4166666666666667, 37.86616967
0.5, 37.84904653
0.6666666666666666, 37.71832572
0.8333333333333334, 37.48118294
1.0, 37.58733779


==> realdata_psnr_Uconnect_120keV.txt <==
beta/max_beta, PSNR
0.16666666666666666, 37.72368621
0.25, 37.94728023
0.3333333333333333, 38.06787492
0.4166666666666667, 38.00336561
0.5, 37.98739301
0.6666666666666666, 37.85727013
0.8333333333333334, 37.63695887
1.0, 37.68554412


==> realdata_psnr_Uconnect_140keV.txt <==
beta/max_beta, PSNR
0.16666666666666666, 38.23972603
0.25, 38.74485834
0.3333333333333333, 38.94610329
0.4166666666666667, 38.93243551
0.5, 38.94040546
0.6666666666666666, 38.83042463
0.8333333333333334, 38.69457789
1.0, 38.70055887


==> realdata_psnr_Uconnect_40keV.txt <==
beta/max_beta, PSNR
0.16666666666666666, 36.06874921
0.25, 36.5617926
0.3333333333333333, 36.65969766
0.4166666666666667, 36.59094083
0.5, 36.500783
0.6666666666666666, 36.31973896
0.8333333333333334, 36.12580707
1.0, 36.06727249


==> realdata_psnr_Uconnect_60keV.txt <==
beta/max_beta, PSNR
0.16666666666666666, 37.81805556
0.25, 38.29238597
0.3333333333333333, 38.22698877
0.4166666666666667, 38.35892992
0.5, 38.50799061
0.6666666666666666, 38.16041672
0.8333333333333334, 37.7911233
1.0, 37.75013834


==> realdata_psnr_Uconnect_80keV.txt <==
beta/max_beta, PSNR
0.16666666666666666, 38.08208949
0.25, 38.53341424
0.3333333333333333, 38.63402546
0.4166666666666667, 38.56632351
0.5, 38.48738052
0.6666666666666666, 38.32905307
0.8333333333333334, 38.16775112
1.0, 38.12814424


==> realdata_psnr_dTV_100keV.txt <==
beta/max_beta, PSNR
0.17142857, 32.04689363
0.24285714, 34.52123029
0.28571429, 35.51409076
0.35714286, 36.21028307
0.42857143, 36.07127748
0.57142857, 35.09222565
0.71428571, 34.12284919
0.85714286, 33.27826964
1.0, 32.53903865


==> realdata_psnr_dTV_120keV.txt <==
beta/max_beta, PSNR
0.16666667, 32.42605979
0.25, 35.26594114
0.28333333, 35.98606955
0.33333333, 36.53995762
0.41666667, 36.46092326
0.5, 35.90835426
0.66666667, 34.74111372
0.83333333, 33.73499115
1.0, 32.8715697


==> realdata_psnr_dTV_140keV.txt <==
beta/max_beta, PSNR
0.13333333, 32.27953595
0.2, 35.00266928
0.25, 36.29292898
0.33333333, 36.82165753
0.41666667, 36.32148532
0.5, 35.63845415
0.66666667, 34.43263265
0.83333333, 33.42901622
1.0, 32.55359706


==> realdata_psnr_dTV_40keV.txt <==
beta/max_beta, PSNR
0.15, 28.63036233
0.2, 30.87683484
0.25, 32.40742974
0.3, 32.96742404
0.35, 32.82424582
0.4, 32.3826477
0.6, 30.73329337
0.8, 29.55729231
1.0, 28.66724786


==> realdata_psnr_dTV_60keV.txt <==
beta/max_beta, PSNR
0.2, 31.54546388
0.24, 32.87694252
0.32, 34.6978534
0.4, 35.25345118
0.48, 35.00716683
0.56, 34.47329412
0.64, 33.88919667
0.8, 32.81027843
1.0, 31.70993408


==> realdata_psnr_dTV_80keV.txt <==
beta/max_beta, PSNR
0.2125, 32.42062135
0.25, 33.61669635
0.3125, 35.0859635
0.375, 35.77965134
0.5, 35.59000777
0.625, 34.77520669
0.75, 33.96803401
0.875, 33.23570127
1.0, 32.58354025


==> realdata_psnr_huber_100keV.txt <==
beta/max_beta, PSNR
0.22222222, 32.2210325
0.27777778, 33.66523648
0.33333333, 34.61861802
0.44444444, 35.08511719
0.55555556, 34.53582952
0.66666667, 33.7817527
0.77777778, 33.06714799
0.88888889, 32.41628751
1.0, 31.85088398


==> realdata_psnr_huber_120keV.txt <==
beta/max_beta, PSNR
0.2, 32.30648447
0.25, 33.75035164
0.3125, 34.95394725
0.375, 35.43554225
0.5, 35.06979301
0.625, 34.2191468
0.75, 33.38788046
0.875, 32.64039335
1.0, 31.99542299


==> realdata_psnr_huber_140keV.txt <==
beta/max_beta, PSNR
0.17333333, 32.28251859
0.21333333, 33.5818029
0.26666667, 34.88242641
0.33333333, 35.64989883
0.4, 35.66963931
0.53333333, 34.85942651
0.66666667, 33.90936044
0.8, 33.06485535
1.0, 31.99258034


==> realdata_psnr_huber_40keV.txt <==
beta/max_beta, PSNR
0.15, 28.25293204
0.2, 30.36583625
0.25, 31.83754517
0.33333333, 32.50932034
0.41666667, 31.96821589
0.5, 31.28491511
0.66666667, 30.10533285
0.83333333, 29.19040472
1.0, 28.47916442


==> realdata_psnr_huber_60keV.txt <==
beta/max_beta, PSNR
0.25, 31.64970429
0.3125, 33.11327687
0.375, 33.97319569
0.4375, 34.23817779
0.5, 34.10566227
0.5625, 33.77467096
0.625, 33.35917622
0.75, 32.51872848
1.0, 31.1170994


==> realdata_psnr_huber_80keV.txt <==
beta/max_beta, PSNR
0.22727273, 31.76328629
0.27272727, 32.98374543
0.31818182, 33.91398924
0.36363636, 34.50906991
0.45454545, 34.77640642
0.54545455, 34.35852458
0.63636364, 33.75448629
0.72727273, 33.14370828
1.0, 31.58603334


==> realdata_ssim_ASSIST_100keV.txt <==
beta/max_beta, SSIM
0.24444444, 0.99989907
0.2972973, 0.99990937
0.36666667, 0.99991064
0.44, 0.9999026
0.48888889, 0.999894
0.55, 0.99988099
0.62857143, 0.99986193
0.73333333, 0.99983411
1.0, 0.99975622


==> realdata_ssim_ASSIST_120keV.txt <==
beta/max_beta, SSIM
0.23636364, 0.99992031
0.27659574, 0.99992765
0.325, 0.99993092
0.37142857, 0.99992996
0.43333333, 0.9999245
0.47272727, 0.99991934
0.57777778, 0.99990178
0.74285714, 0.99986828
1.0, 0.9998098


==> realdata_ssim_ASSIST_140keV.txt <==
beta/max_beta, SSIM
0.2, 0.99992998
0.23333333, 0.99993749
0.28, 0.99994273
0.35, 0.99994279
0.4, 0.99993911
0.46666667, 0.99993131
0.56, 0.99991716
0.7, 0.99989228
1.0, 0.99983223


==> realdata_ssim_ASSIST_40keV.txt <==
beta/max_beta, SSIM
0.1875, 0.9987291
0.21428571, 0.99882435
0.25, 0.99886206
0.3, 0.99881113
0.375, 0.99864107
0.5, 0.99831609
0.6, 0.99806819
0.75, 0.99773913
1.0, 0.99731229


==> realdata_ssim_ASSIST_60keV.txt <==
beta/max_beta, SSIM
0.24, 0.99971529
0.3, 0.99975234
0.34285714, 0.99975937
0.4, 0.99975161
0.48, 0.99972006
0.6, 0.99964997
0.75, 0.99954823
0.85714286, 0.99947139
1.0, 0.99936515


==> realdata_ssim_ASSIST_80keV.txt <==
beta/max_beta, SSIM
0.2, 0.99983969
0.24242424, 0.99986032
0.29090909, 0.99986959
0.35555556, 0.99986618
0.4, 0.99985713
0.45714286, 0.9998406
0.53333333, 0.99981336
0.72727273, 0.99973202
1.0, 0.99960316


==> realdata_ssim_JTV_100keV.txt <==
beta/max_beta, SSIM
0.21428571, 0.99988406
0.28571429, 0.99990886
0.35714286, 0.99991752
0.42857143, 0.99991655
0.5, 0.99990904
0.57142857, 0.99989679
0.71428571, 0.99986257
0.85714286, 0.9998203
1.0, 0.99977244


==> realdata_ssim_JTV_120keV.txt <==
beta/max_beta, SSIM
0.24, 0.99991142
0.28, 0.99992131
0.32, 0.99992734
0.4, 0.9999312
0.48, 0.99992794
0.56, 0.9999197
0.64, 0.99990779
0.8, 0.99987625
1.0, 0.99982734


==> realdata_ssim_JTV_140keV.txt <==
beta/max_beta, SSIM
0.19230769, 0.99991706
0.23076923, 0.99992796
0.30769231, 0.99993873
0.38461538, 0.99993998
0.46153846, 0.99993563
0.53846154, 0.99992733
0.61538462, 0.99991606
0.76923077, 0.99988698
1.0, 0.99983194


==> realdata_ssim_JTV_40keV.txt <==
beta/max_beta, SSIM
0.18333333, 0.99896471
0.21666667, 0.99920989
0.25, 0.99934916
0.28333333, 0.99941502
0.33333333, 0.99942477
0.4, 0.99934857
0.5, 0.99915777
0.66666667, 0.99880024
1.0, 0.99809165


==> realdata_ssim_JTV_60keV.txt <==
beta/max_beta, SSIM
0.22222222, 0.99975789
0.27777778, 0.99980835
0.33333333, 0.99982982
0.38888889, 0.99983221
0.44444444, 0.99982176
0.55555556, 0.9997768
0.66666667, 0.99971385
0.83333333, 0.99960395
1.0, 0.99948425


==> realdata_ssim_JTV_80keV.txt <==
beta/max_beta, SSIM
0.23333333, 0.99985678
0.26666667, 0.99987386
0.33333333, 0.99989159
0.4, 0.9998949
0.46666667, 0.99988852
0.53333333, 0.9998754
0.66666667, 0.99983638
0.8, 0.99978722
1.0, 0.99970171


==> realdata_ssim_Uconnect_100keV.txt <==
beta/max_beta, SSIM
0.16666666666666666, 0.99995204
0.25, 0.99995058
0.3333333333333333, 0.99995187
0.4166666666666667, 0.99995097
0.5, 0.99995063
0.6666666666666666, 0.99994925
0.8333333333333334, 0.99994577
1.0, 0.99994801


==> realdata_ssim_Uconnect_120keV.txt <==
beta/max_beta, SSIM
0.16666666666666666, 0.99997092
0.25, 0.99996961
0.3333333333333333, 0.99997059
0.4166666666666667, 0.99996965
0.5, 0.99996962
0.6666666666666666, 0.99996818
0.8333333333333334, 0.9999657
1.0, 0.99996646


==> realdata_ssim_Uconnect_140keV.txt <==
beta/max_beta, SSIM
0.16666666666666666, 0.99997402
0.25, 0.99997636
0.3333333333333333, 0.99997763
0.4166666666666667, 0.99997742
0.5, 0.99997775
0.6666666666666666, 0.99997698
0.8333333333333334, 0.99997612
1.0, 0.9999762


==> realdata_ssim_Uconnect_40keV.txt <==
beta/max_beta, SSIM
0.16666666666666666, 0.99968373
0.25, 0.99967834
0.3333333333333333, 0.99967098
0.4166666666666667, 0.99965907
0.5, 0.99964671
0.6666666666666666, 0.99962804
0.8333333333333334, 0.99960709
1.0, 0.99960149


==> realdata_ssim_Uconnect_60keV.txt <==
beta/max_beta, SSIM
0.16666666666666666, 0.99992006
0.25, 0.99991931
0.3333333333333333, 0.99990919
0.4166666666666667, 0.99991588
0.5, 0.99992468
0.6666666666666666, 0.99991138
0.8333333333333334, 0.99989592
1.0, 0.99989368


==> realdata_ssim_Uconnect_80keV.txt <==
beta/max_beta, SSIM
0.16666666666666666, 0.99995587
0.25, 0.99995641
0.3333333333333333, 0.99995603
0.4166666666666667, 0.9999546
0.5, 0.99995326
0.6666666666666666, 0.99995098
0.8333333333333334, 0.99994863
1.0, 0.99994817


==> realdata_ssim_dTV_100keV.txt <==
beta/max_beta, SSIM
0.17142857, 0.99990013
0.24285714, 0.99993327
0.28571429, 0.99994106
0.35714286, 0.9999424
0.42857143, 0.9999354
0.57142857, 0.99991147
0.71428571, 0.99988283
0.85714286, 0.99985147
1.0, 0.99981794


==> realdata_ssim_dTV_120keV.txt <==
beta/max_beta, SSIM
0.16666667, 0.99992266
0.25, 0.99995062
0.28333333, 0.99995457
0.33333333, 0.99995571
0.41666667, 0.99994974
0.5, 0.99993925
0.66666667, 0.99991412
0.83333333, 0.99988597
1.0, 0.99985541


==> realdata_ssim_dTV_140keV.txt <==
beta/max_beta, SSIM
0.13333333, 0.99993032
0.2, 0.99995541
0.25, 0.99996203
0.33333333, 0.99996074
0.41666667, 0.99995214
0.5, 0.99994073
0.66666667, 0.99991559
0.83333333, 0.99988815
1.0, 0.99985795


==> realdata_ssim_dTV_40keV.txt <==
beta/max_beta, SSIM
0.15, 0.9986283
0.2, 0.99905883
0.25, 0.999216
0.3, 0.99920812
0.35, 0.99910986
0.4, 0.99896453
0.6, 0.99833741
0.8, 0.99767601
1.0, 0.9969796


==> realdata_ssim_dTV_60keV.txt <==
beta/max_beta, SSIM
0.2, 0.99975672
0.24, 0.99980432
0.32, 0.99984468
0.4, 0.99984368
0.48, 0.99982165
0.56, 0.99978853
0.64, 0.99974907
0.8, 0.99965971
1.0, 0.99954024


==> realdata_ssim_dTV_80keV.txt <==
beta/max_beta, SSIM
0.2125, 0.99987647
0.25, 0.99989802
0.3125, 0.99991551
0.375, 0.99991841
0.5, 0.99990243
0.625, 0.99987424
0.75, 0.99984151
0.875, 0.99980557
1.0, 0.99976755


==> realdata_ssim_huber_100keV.txt <==
beta/max_beta, SSIM
0.22222222, 0.99990106
0.27777778, 0.99992023
0.33333333, 0.9999279
0.44444444, 0.99992346
0.55555556, 0.99990522
0.66666667, 0.99988069
0.77777778, 0.99985311
0.88888889, 0.99982297
1.0, 0.99979265


==> realdata_ssim_huber_120keV.txt <==
beta/max_beta, SSIM
0.2, 0.99991967
0.25, 0.99993576
0.3125, 0.99994386
0.375, 0.99994367
0.5, 0.99993018
0.625, 0.99990881
0.75, 0.99988365
0.875, 0.99985588
1.0, 0.99982743


==> realdata_ssim_huber_140keV.txt <==
beta/max_beta, SSIM
0.17333333, 0.99992946
0.21333333, 0.99994286
0.26666667, 0.99995189
0.33333333, 0.99995384
0.4, 0.99994972
0.53333333, 0.99993258
0.66666667, 0.99991009
0.8, 0.99988513
1.0, 0.99984477


==> realdata_ssim_huber_40keV.txt <==
beta/max_beta, SSIM
0.15, 0.99851863
0.2, 0.99896398
0.25, 0.99913824
0.33333333, 0.99909745
0.41666667, 0.99887091
0.5, 0.99860813
0.66666667, 0.99804263
0.83333333, 0.99743063
1.0, 0.99679825


==> realdata_ssim_huber_60keV.txt <==
beta/max_beta, SSIM
0.25, 0.99975271
0.3125, 0.99979823
0.375, 0.99981233
0.4375, 0.99980608
0.5, 0.99978713
0.5625, 0.99975992
0.625, 0.9997264
0.75, 0.99964925
1.0, 0.99947949


==> realdata_ssim_huber_80keV.txt <==
beta/max_beta, SSIM
0.22727273, 0.99985777
0.27272727, 0.99988171
0.31818182, 0.99989411
0.36363636, 0.99989851
0.45454545, 0.99989093
0.54545455, 0.99987047
0.63636364, 0.99984365
0.72727273, 0.99981303
1.0, 0.99971027


==> xcat_psnr_ASSIST_100keV.txt <==
beta/max_beta, PSNR
0.02, 40.95421143
0.049999999999999996, 42.57819897
0.09999999999999999, 44.34332077
0.16, 45.41661982
0.23529411764705882, 45.81963707
0.3076923076923077, 45.6342078
0.39999999999999997, 45.04301785
0.5, 44.26092988
0.6666666666666666, 42.95524413
0.7999999999999999, 41.98406573
1.0, 40.6950076


==> xcat_psnr_ASSIST_120keV.txt <==
beta/max_beta, PSNR
0.02, 40.83848352
0.049999999999999996, 42.558478
0.09999999999999999, 44.4069669
0.16, 45.5870007
0.23529411764705882, 46.02993791
0.3076923076923077, 45.83936647
0.39999999999999997, 45.21435309
0.5, 44.3675794
0.6666666666666666, 42.95375135
0.7999999999999999, 41.93240173
1.0, 40.60659258


==> xcat_psnr_ASSIST_140keV.txt <==
beta/max_beta, PSNR
0.02, 40.81985947
0.049999999999999996, 42.59131383
0.09999999999999999, 44.47800748
0.16, 45.5731174
0.23529411764705882, 45.90404045
0.3076923076923077, 45.64459686
0.39999999999999997, 44.97960145
0.5, 44.13740306
0.6666666666666666, 42.75026577
0.7999999999999999, 41.74725146
1.0, 40.439705


==> xcat_psnr_ASSIST_40keV.txt <==
beta/max_beta, PSNR
0.02, 39.61062074
0.049999999999999996, 40.57924002
0.09999999999999999, 41.58332021
0.16, 42.26447759
0.23529411764705882, 42.56865425
0.3076923076923077, 42.52553128
0.39999999999999997, 42.24374497
0.5, 41.78428762
0.6666666666666666, 40.88667696
0.7999999999999999, 40.18283633
1.0, 39.22768866


==> xcat_psnr_ASSIST_60keV.txt <==
beta/max_beta, PSNR
0.02, 41.38217213
0.049999999999999996, 42.87792196
0.09999999999999999, 44.51453518
0.16, 45.61190239
0.23529411764705882, 46.12318651
0.3076923076923077, 46.07892921
0.39999999999999997, 45.61850559
0.5, 44.91646912
0.6666666666666666, 43.66647986
0.7999999999999999, 42.70665234
1.0, 41.42374336


==> xcat_psnr_ASSIST_80keV.txt <==
beta/max_beta, PSNR
0.02, 40.85796468
0.049999999999999996, 42.4159738
0.09999999999999999, 44.17368169
0.16, 45.29675865
0.23529411764705882, 45.7669024
0.3076923076923077, 45.65797739
0.39999999999999997, 45.13827483
0.5, 44.40239937
0.6666666666666666, 43.12712885
0.7999999999999999, 42.16848909
1.0, 40.88407048


==> xcat_psnr_JTV_100keV.txt <==
beta/max_beta, PSNR
0.0125, 40.24110423
0.0625, 41.84073133
0.125, 43.19526778
0.1875, 43.93257933
0.25, 44.22546695
0.375, 44.03636775
0.5, 43.38351092
0.625, 42.597405
0.75, 41.80099824
1.0, 40.32524682


==> xcat_psnr_JTV_120keV.txt <==
beta/max_beta, PSNR
0.0125, 40.15240554
0.0625, 41.91201176
0.125, 43.43815782
0.1875, 44.26247309
0.25, 44.56669103
0.375, 44.30529891
0.5, 43.5580777
0.625, 42.68881543
0.75, 41.82763505
1.0, 40.26945773


==> xcat_psnr_JTV_140keV.txt <==
beta/max_beta, PSNR
0.0125, 40.30176545
0.0625, 42.05327005
0.125, 43.51739115
0.1875, 44.27805815
0.25, 44.53216333
0.375, 44.2085749
0.5, 43.43706511
0.625, 42.56013678
0.75, 41.69723579
1.0, 40.14338979


==> xcat_psnr_JTV_40keV.txt <==
beta/max_beta, PSNR
0.0125, 36.9864213
0.0625, 37.47985278
0.125, 37.99185769
0.1875, 38.37204501
0.25, 38.63359401
0.375, 38.8961791
0.5, 38.9289332
0.625, 38.80995605
0.75, 38.58725982
1.0, 37.95784888


==> xcat_psnr_JTV_60keV.txt <==
beta/max_beta, PSNR
0.0125, 39.54074555
0.0625, 40.74279739
0.125, 41.87582495
0.1875, 42.57507492
0.25, 42.93030341
0.375, 42.99957063
0.5, 42.62543253
0.625, 42.06514615
0.75, 41.44002748
1.0, 40.18590348


==> xcat_psnr_JTV_80keV.txt <==
beta/max_beta, PSNR
0.0125, 39.83960802
0.0625, 41.32160599
0.125, 42.66183756
0.1875, 43.43992492
0.25, 43.78424536
0.375, 43.71344775
0.5, 43.17673162
0.625, 42.48290322
0.75, 41.75571142
1.0, 40.37344129


==> xcat_psnr_Uconnect_100keV.txt <==
beta/max_beta, PSNR
0.06666666666666667, 46.2361651
0.13333333333333333, 48.45306737
0.2, 49.63664541
0.26666666666666666, 50.16838312
0.3, 50.27835832
0.3333333333333333, 50.31253682
0.4, 50.20802057
0.5333333333333333, 49.64214671
0.6666666666666666, 48.9493128
0.8333333333333334, 48.07863763
1.0, 47.30242235


==> xcat_psnr_Uconnect_120keV.txt <==
beta/max_beta, PSNR
0.06666666666666667, 46.61958608
0.13333333333333333, 48.72406267
0.2, 49.70499248
0.26666666666666666, 50.05841109
0.3, 50.09613885
0.3333333333333333, 50.07148552
0.4, 49.88198931
0.5333333333333333, 49.25688722
0.6666666666666666, 48.57879572
0.8333333333333334, 47.75404767
1.0, 47.02958956


==> xcat_psnr_Uconnect_140keV.txt <==
beta/max_beta, PSNR
0.06666666666666667, 46.49664494
0.13333333333333333, 48.40027804
0.2, 49.22296024
0.26666666666666666, 49.43912671
0.3, 49.42201742
0.3333333333333333, 49.34897643
0.4, 49.08539193
0.5333333333333333, 48.36376862
0.6666666666666666, 47.63859574
0.8333333333333334, 46.80994823
1.0, 46.09277344


==> xcat_psnr_Uconnect_40keV.txt <==
beta/max_beta, PSNR
0.06666666666666667, 43.04435562
0.13333333333333333, 45.13096422
0.2, 46.29969846
0.26666666666666666, 46.95370224
0.3, 47.15608738
0.3333333333333333, 47.2892576
0.4, 47.38233168
0.5333333333333333, 47.14363727
0.6666666666666666, 46.61214723
0.8333333333333334, 45.81561071
1.0, 45.03863118


==> xcat_psnr_Uconnect_60keV.txt <==
beta/max_beta, PSNR
0.06666666666666667, 45.50185739
0.13333333333333333, 47.43638207
0.2, 48.44291245
0.26666666666666666, 48.86809283
0.3, 48.94160094
0.3333333333333333, 48.9448375
0.4, 48.79005868
0.5333333333333333, 48.14767909
0.6666666666666666, 47.38511488
0.8333333333333334, 46.44625998
1.0, 45.62011525


==> xcat_psnr_Uconnect_80keV.txt <==
beta/max_beta, PSNR
0.06666666666666667, 46.15586131
0.13333333333333333, 48.29380876
0.2, 49.393486
0.26666666666666666, 49.86048979
0.3, 49.94752618
0.3333333333333333, 49.96051731
0.4, 49.81502215
0.5333333333333333, 49.18388158
0.6666666666666666, 48.43994672
0.8333333333333334, 47.52028076
1.0, 46.71631658


==> xcat_psnr_dTV_100keV.txt <==
beta/max_beta, PSNR
0.01851852, 41.31772773
0.07407407, 43.85946169
0.14814815, 45.46187965
0.22222222, 45.91569302
0.2962963, 45.76839225
0.37037037, 45.31116744
0.55555556, 43.77408376
0.66666667, 42.93772346
0.81481481, 41.89003549
1.0, 40.74439999


==> xcat_psnr_dTV_120keV.txt <==
beta/max_beta, PSNR
0.015625, 41.0748371
0.0625, 43.49300602
0.125, 45.31268256
0.1875, 46.08151944
0.25, 46.16373838
0.3125, 45.87126676
0.46875, 44.5368025
0.625, 43.11373552
0.78125, 41.86164386
1.0, 40.54430117


==> xcat_psnr_dTV_140keV.txt <==
beta/max_beta, PSNR
0.01428571, 40.9894834
0.05714286, 43.28432346
0.11428571, 45.0767027
0.17142857, 45.85669045
0.22857143, 46.01707431
0.28571429, 45.81169592
0.42857143, 44.65376654
0.57142857, 43.36983834
0.77142857, 41.92121432
1.0, 40.45805078


==> xcat_psnr_dTV_40keV.txt <==
beta/max_beta, PSNR
0.0125, 39.40067382
0.0625, 41.05845683
0.125, 42.27072939
0.25, 43.05490071
0.375, 42.81364143
0.5, 42.19001029
0.625, 41.44190689
0.75, 40.68319659
0.875, 40.13775991
1.0, 39.26843263


==> xcat_psnr_dTV_60keV.txt <==
beta/max_beta, PSNR
0.03333333, 42.00866197
0.06666667, 43.29782515
0.13333333, 45.00230164
0.2, 45.83583661
0.26666667, 46.08899632
0.4, 45.70249618
0.53333333, 44.84230383
0.66666667, 43.89304538
0.8, 42.99580482
1.0, 41.78037024


==> xcat_psnr_dTV_80keV.txt <==
beta/max_beta, PSNR
0.02272727, 41.27061598
0.04545455, 42.37754
0.09090909, 44.0324507
0.18181818, 45.67273015
0.27272727, 45.91914061
0.36363636, 45.51430677
0.45454545, 44.85891994
0.59090909, 43.7616906
0.81818182, 42.12745423
1.0, 41.01745796


==> xcat_psnr_huber_100keV.txt <==
beta/max_beta, PSNR
0.002, 37.45387175
0.06, 38.64956199
0.12, 39.58671466
0.2, 40.33075319
0.3, 40.64330824
0.4, 40.54090925
0.6, 39.77812167
0.8, 38.80234629
1.0, 37.83076487


==> xcat_psnr_huber_120keV.txt <==
beta/max_beta, PSNR
0.00166667, 37.56588271
0.08333333, 39.537105
0.16666667, 40.78266554
0.25, 41.28015757
0.33333333, 41.29113909
0.5, 40.62932907
0.66666667, 39.67529829
0.83333333, 38.69094267
1.0, 37.78019192


==> xcat_psnr_huber_140keV.txt <==
beta/max_beta, PSNR
0.00166667, 37.78431004
0.08333333, 39.69233215
0.16666667, 40.99962238
0.25, 41.59808632
0.33333333, 41.70020701
0.5, 41.16243485
0.66666667, 40.26492789
0.83333333, 39.34687505
1.0, 38.44938253


==> xcat_psnr_huber_40keV.txt <==
beta/max_beta, PSNR
0.01, 33.82267833
0.1, 34.11573515
0.2, 34.31519706
0.3, 34.40711171
0.4, 34.43391108
0.5, 34.41751714
0.6, 34.36801752
0.8, 34.17773422
1.0, 33.92012234


==> xcat_psnr_huber_60keV.txt <==
beta/max_beta, PSNR
0.0025, 36.4137152
0.0625, 37.30729194
0.125, 37.91323546
0.1875, 38.23774967
0.25, 38.369152
0.375, 38.26933292
0.5, 37.88515271
0.75, 36.85741769
1.0, 35.77410995


==> xcat_psnr_huber_80keV.txt <==
beta/max_beta, PSNR
0.002, 37.00935728
0.05, 38.01204323
0.1, 38.82165045
0.2, 39.66335516
0.3, 39.80445924
0.4, 39.58618468
0.6, 38.69189719
0.8, 37.67941321
1.0, 36.69061383


==> xcat_ssim_ASSIST_100keV.txt <==
beta/max_beta, SSIM
0.02, 0.99983133
0.049999999999999996, 0.99988304
0.09999999999999999, 0.99992323
0.16, 0.99994143
0.23529411764705882, 0.99994865
0.3076923076923077, 0.99994802
0.39999999999999997, 0.99994211
0.5, 0.99993194
0.6666666666666666, 0.99990959
0.7999999999999999, 0.9998877
1.0, 0.99984969


==> xcat_ssim_ASSIST_120keV.txt <==
beta/max_beta, SSIM
0.02, 0.99985143
0.049999999999999996, 0.99989981
0.09999999999999999, 0.99993495
0.16, 0.99995172
0.23529411764705882, 0.99995815
0.3076923076923077, 0.99995783
0.39999999999999997, 0.99995287
0.5, 0.99994397
0.6666666666666666, 0.99992385
0.7999999999999999, 0.99990436
1.0, 0.99987092


==> xcat_ssim_ASSIST_140keV.txt <==
beta/max_beta, SSIM
0.02, 0.9998683
0.049999999999999996, 0.99991211
0.09999999999999999, 0.99994363
0.16, 0.99995739
0.23529411764705882, 0.99996217
0.3076923076923077, 0.99996126
0.39999999999999997, 0.99995627
0.5, 0.99994801
0.6666666666666666, 0.99992971
0.7999999999999999, 0.99991207
1.0, 0.99988182


==> xcat_ssim_ASSIST_40keV.txt <==
beta/max_beta, SSIM
0.02, 0.99876125
0.049999999999999996, 0.99904225
0.09999999999999999, 0.99927868
0.16, 0.99941339
0.23529411764705882, 0.99948202
0.3076923076923077, 0.99949757
0.39999999999999997, 0.99948307
0.5, 0.99944043
0.6666666666666666, 0.99932783
0.7999999999999999, 0.99921561
1.0, 0.99902532


==> xcat_ssim_ASSIST_60keV.txt <==
beta/max_beta, SSIM
0.02, 0.99967451
0.049999999999999996, 0.99977319
0.09999999999999999, 0.99984591
0.16, 0.99988275
0.23529411764705882, 0.99989896
0.3076923076923077, 0.99990099
0.39999999999999997, 0.99989306
0.5, 0.99987683
0.6666666666666666, 0.99983864
0.7999999999999999, 0.99980009
1.0, 0.99973278


==> xcat_ssim_ASSIST_80keV.txt <==
beta/max_beta, SSIM
0.02, 0.99977773
0.049999999999999996, 0.9998427
0.09999999999999999, 0.99989697
0.16, 0.99992219
0.23529411764705882, 0.99993242
0.3076923076923077, 0.9999327
0.39999999999999997, 0.99992613
0.5, 0.99991408
0.6666666666666666, 0.9998866
0.7999999999999999, 0.99985949
1.0, 0.99981205


==> xcat_ssim_JTV_100keV.txt <==
beta/max_beta, SSIM
0.0125, 0.99983138
0.0625, 0.99988408
0.125, 0.99991577
0.1875, 0.99992933
0.25, 0.99993422
0.375, 0.99993161
0.5, 0.99992066
0.625, 0.99990498
0.75, 0.99988585
1.0, 0.99983957


==> xcat_ssim_JTV_120keV.txt <==
beta/max_beta, SSIM
0.0125, 0.99985575
0.0625, 0.99990439
0.125, 0.99993321
0.1875, 0.99994508
0.25, 0.999949
0.375, 0.99994605
0.5, 0.99993602
0.625, 0.99992187
0.75, 0.99990472
1.0, 0.99986348


==> xcat_ssim_JTV_140keV.txt <==
beta/max_beta, SSIM
0.0125, 0.99987754
0.0625, 0.99991858
0.125, 0.99994224
0.1875, 0.99995178
0.25, 0.9999547
0.375, 0.9999514
0.5, 0.99994204
0.625, 0.9999291
0.75, 0.99991352
1.0, 0.99987624


==> xcat_ssim_JTV_40keV.txt <==
beta/max_beta, SSIM
0.0125, 0.99805683
0.0625, 0.99832906
0.125, 0.99857638
0.1875, 0.99873859
0.25, 0.99884123
0.375, 0.99894236
0.5, 0.99896771
0.625, 0.9989483
0.75, 0.99889724
1.0, 0.99872489


==> xcat_ssim_JTV_60keV.txt <==
beta/max_beta, SSIM
0.0125, 0.99957231
0.0625, 0.99968111
0.125, 0.99975897
0.1875, 0.99979762
0.25, 0.99981513
0.375, 0.99981938
0.5, 0.9998033
0.625, 0.99977586
0.75, 0.9997406
1.0, 0.99965236


==> xcat_ssim_JTV_80keV.txt <==
beta/max_beta, SSIM
0.0125, 0.99975708
0.0625, 0.99982899
0.125, 0.99987582
0.1875, 0.99989707
0.25, 0.99990541
0.375, 0.99990425
0.5, 0.99989167
0.625, 0.99987279
0.75, 0.99984944
1.0, 0.9997926


==> xcat_ssim_Uconnect_100keV.txt <==
beta/max_beta, SSIM
0.06666666666666667, 0.99995753
0.13333333333333333, 0.99997463
0.2, 0.99998078
0.26666666666666666, 0.99998306
0.3, 0.99998351
0.3333333333333333, 0.99998366
0.4, 0.99998329
0.5333333333333333, 0.999981
0.6666666666666666, 0.99997772
0.8333333333333334, 0.99997277
1.0, 0.99996742


==> xcat_ssim_Uconnect_120keV.txt <==
beta/max_beta, SSIM
0.06666666666666667, 0.99996751
0.13333333333333333, 0.9999801
0.2, 0.99998421
0.26666666666666666, 0.99998551
0.3, 0.99998566
0.3333333333333333, 0.9999856
0.4, 0.999985
0.5333333333333333, 0.99998272
0.6666666666666666, 0.99997983
0.8333333333333334, 0.99997562
1.0, 0.9999712


==> xcat_ssim_Uconnect_140keV.txt <==
beta/max_beta, SSIM
0.06666666666666667, 0.99997062
0.13333333333333333, 0.99998112
0.2, 0.99998444
0.26666666666666666, 0.99998525
0.3, 0.99998521
0.3333333333333333, 0.99998497
0.4, 0.99998406
0.5333333333333333, 0.99998122
0.6666666666666666, 0.99997782
0.8333333333333334, 0.99997316
1.0, 0.99996834


==> xcat_ssim_Uconnect_40keV.txt <==
beta/max_beta, SSIM
0.06666666666666667, 0.99944924
0.13333333333333333, 0.99966191
0.2, 0.99974686
0.26666666666666666, 0.99978737
0.3, 0.99979949
0.3333333333333333, 0.99980788
0.4, 0.99981655
0.5333333333333333, 0.99981469
0.6666666666666666, 0.99979741
0.8333333333333334, 0.99976373
1.0, 0.99972268


==> xcat_ssim_Uconnect_60keV.txt <==
beta/max_beta, SSIM
0.06666666666666667, 0.99989031
0.13333333333333333, 0.99993083
0.2, 0.99994593
0.26666666666666666, 0.99995161
0.3, 0.99995269
0.3333333333333333, 0.99995296
0.4, 0.99995167
0.5333333333333333, 0.99994462
0.6666666666666666, 0.99993437
0.8333333333333334, 0.99991887
1.0, 0.99990205


==> xcat_ssim_Uconnect_80keV.txt <==
beta/max_beta, SSIM
0.06666666666666667, 0.99994313
0.13333333333333333, 0.99996553
0.2, 0.99997346
0.26666666666666666, 0.99997634
0.3, 0.99997689
0.3333333333333333, 0.99997702
0.4, 0.99997634
0.5333333333333333, 0.99997279
0.6666666666666666, 0.99996778
0.8333333333333334, 0.99996023
1.0, 0.99995214


==> xcat_ssim_dTV_100keV.txt <==
beta/max_beta, SSIM
0.01851852, 0.99986784
0.07407407, 0.99992686
0.14814815, 0.99994985
0.22222222, 0.99995512
0.2962963, 0.99995377
0.37037037, 0.99994877
0.55555556, 0.99992721
0.66666667, 0.99991189
0.81481481, 0.99988792
1.0, 0.9998541


==> xcat_ssim_dTV_120keV.txt <==
beta/max_beta, SSIM
0.015625, 0.99988293
0.0625, 0.99993327
0.125, 0.99995644
0.1875, 0.99996375
0.25, 0.99996458
0.3125, 0.99996221
0.46875, 0.99994873
0.625, 0.99992889
0.78125, 0.99990513
1.0, 0.9998716


==> xcat_ssim_dTV_140keV.txt <==
beta/max_beta, SSIM
0.01428571, 0.99989507
0.05714286, 0.99993838
0.11428571, 0.99995947
0.17142857, 0.99996632
0.22857143, 0.99996767
0.28571429, 0.99996619
0.42857143, 0.99995597
0.57142857, 0.99994088
0.77142857, 0.99991757
1.0, 0.99988453


==> xcat_ssim_dTV_40keV.txt <==
beta/max_beta, SSIM
0.0125, 0.99873978
0.0625, 0.99919591
0.125, 0.99943022
0.25, 0.99955774
0.375, 0.99954688
0.5, 0.99948459
0.625, 0.99939221
0.75, 0.99927978
0.875, 0.99918063
1.0, 0.99900905


==> xcat_ssim_dTV_60keV.txt <==
beta/max_beta, SSIM
0.03333333, 0.99975204
0.06666667, 0.99981738
0.13333333, 0.99987883
0.2, 0.9999015
0.26666667, 0.99990814
0.4, 0.99990095
0.53333333, 0.99987997
0.66666667, 0.99985107
0.8, 0.99981729
1.0, 0.99975867


==> xcat_ssim_dTV_80keV.txt <==
beta/max_beta, SSIM
0.02272727, 0.99982371
0.04545455, 0.99986379
0.09090909, 0.99990763
0.18181818, 0.99993765
0.27272727, 0.99994165
0.36363636, 0.99993623
0.45454545, 0.999926
0.59090909, 0.99990491
0.81818182, 0.99986164
1.0, 0.99982139


==> xcat_ssim_huber_100keV.txt <==
beta/max_beta, SSIM
0.002, 0.99968341
0.06, 0.99976122
0.12, 0.99980847
0.2, 0.99983907
0.3, 0.99985028
0.4, 0.99984654
0.6, 0.99981659
0.8, 0.99976998
1.0, 0.99971205


==> xcat_ssim_huber_120keV.txt <==
beta/max_beta, SSIM
0.00166667, 0.9997409
0.08333333, 0.99983693
0.16666667, 0.99987824
0.25, 0.99989152
0.33333333, 0.99989169
0.5, 0.9998735
0.66666667, 0.99984206
0.83333333, 0.99980156
1.0, 0.99975506


==> xcat_ssim_huber_140keV.txt <==
beta/max_beta, SSIM
0.00166667, 0.99978325
0.08333333, 0.99986132
0.16666667, 0.99989782
0.25, 0.99991106
0.33333333, 0.99991307
0.5, 0.99990136
0.66666667, 0.99987847
0.83333333, 0.99984969
1.0, 0.99981503


==> xcat_ssim_huber_40keV.txt <==
beta/max_beta, SSIM
0.01, 0.99627626
0.1, 0.9966338
0.2, 0.99685974
0.3, 0.99696757
0.4, 0.99701208
0.5, 0.99702035
0.6, 0.99699965
0.8, 0.99688444
1.0, 0.99670108


==> xcat_ssim_huber_60keV.txt <==
beta/max_beta, SSIM
0.0025, 0.99914666
0.0625, 0.99931676
0.125, 0.9994121
0.1875, 0.99945732
0.25, 0.99947469
0.375, 0.99946283
0.5, 0.99941208
0.75, 0.99925143
1.0, 0.9990363


==> xcat_ssim_huber_80keV.txt <==
beta/max_beta, SSIM
0.002, 0.99954071
0.05, 0.99963855
0.1, 0.9997021
0.2, 0.99975598
0.3, 0.99976377
0.4, 0.99975118
0.6, 0.99969309
0.8, 0.99961157
1.0, 0.99951163

